Symbolic Execution for Quantum Error Correction Programs

We define QSE, a symbolic execution framework for quantum programs by integrating symbolic variables into quantum states and the outcomes of quantum measurements. The soundness of QSE is established through a theorem that ensures the correctness of symbolic execution within operational semantics. We further introduce symbolic stabilizer states, which symbolize the phases of stabilizer generators, for the efficient analysis of quantum error correction (QEC) programs. Within the QSE framework, we can use symbolic expressions to characterize the possible discrete Pauli errors in QEC, providing a significant improvement over existing methods that rely on sampling with simulators. We implement QSE with the support of symbolic stabilizer states in a prototype tool named QuantumSE.jl. Our experiments on representative QEC codes, including quantum repetition codes, Kitaev's toric codes, and quantum Tanner codes, demonstrate the efficiency of QuantumSE.jl for debugging QEC programs with over 1000 qubits. In addition, by substituting concrete values in symbolic expressions of measurement results, QuantumSE.jl is also equipped with a sampling feature for stabilizer circuits. Despite a longer initialization time than the state-of-the-art stabilizer simulator, Google's Stim, QuantumSE.jl offers a quicker sampling rate in the experiments.

==> figures/benchmark_quantumse.dat <==
nq init_time sample_time
10 0.0010900497436523438 7.152557373046875e-6
20 0.004192829132080078 1.0967254638671875e-5
30 0.009970903396606445 4.00543212890625e-5
40 0.017578125 3.409385681152344e-5
50 0.03135490417480469 7.510185241699219e-5
60 0.0440518856048584 5.698204040527344e-5
70 0.04137897491455078 7.915496826171875e-5
80 0.060311079025268555 0.00019097328186035156
90 0.0641939640045166 9.894371032714844e-5
100 0.06606101989746094 0.0001239776611328125
110 0.06925201416015625 0.00039005279541015625
120 0.08458089828491211 0.0005030632019042969
130 0.07274699211120605 0.0005362033843994141
140 0.08849716186523438 0.00034499168395996094
150 0.09418892860412598 0.0007030963897705078
160 0.0931699275970459 0.0008261203765869141
170 0.10777115821838379 0.0008828639984130859
180 0.10729098320007324 0.00102996826171875
190 0.10743308067321777 0.0009059906005859375
200 0.11146402359008789 0.0009829998016357422
210 0.12538695335388184 0.00109100341796875
220 0.11894583702087402 0.0011429786682128906
230 0.1381840705871582 0.0012018680572509766
240 0.14156794548034668 0.001383066177368164
250 0.15562009811401367 0.0014348030090332031
260 0.16849899291992188 0.002051830291748047
270 0.17630791664123535 0.0017399787902832031
280 0.18259596824645996 0.02277398109436035
290 0.19075393676757812 0.02387213706970215
300 0.2104358673095703 0.026391029357910156
310 0.22011303901672363 0.026437997817993164
320 0.2570021152496338 0.0016469955444335938
330 0.27390193939208984 0.0019540786743164062
340 0.2792959213256836 0.0019829273223876953
350 0.3007948398590088 0.0019969940185546875
360 0.30831193923950195 0.002833127975463867
370 0.33524203300476074 0.002941131591796875
380 0.34882283210754395 0.0031430721282958984
390 0.3632338047027588 0.0032629966735839844
400 0.3895149230957031 0.019878149032592773
410 0.39971303939819336 0.020684003829956055
420 0.42957210540771484 0.024780988693237305
430 0.4362637996673584 0.02659916877746582
440 0.4779231548309326 0.00418400764465332
450 0.5173709392547607 0.005758047103881836
460 0.5578839778900146 0.004621982574462891
470 0.5703070163726807 0.006468057632446289
480 0.5911540985107422 0.010477066040039062
490 0.607917070388794 0.014462947845458984
500 0.6290819644927979 0.017705917358398438
510 0.694476842880249 0.01972198486328125
520 0.6981220245361328 0.008244037628173828
530 0.730950117111206 0.010912895202636719
540 0.7693688869476318 0.017663955688476562
550 0.8102920055389404 0.01848888397216797
560 0.858022928237915 0.006770133972167969
570 0.8952569961547852 0.009389162063598633
580 0.9849081039428711 0.009553909301757812
590 0.9527809619903564 0.012200117111206055
600 1.088346004486084 0.01884317398071289
610 1.1029870510101318 0.008523941040039062
620 1.1663079261779785 0.009391069412231445
630 1.246061086654663 0.01060795783996582
640 1.431218147277832 0.011204957962036133
650 1.4935510158538818 0.014853954315185547
660 1.55364990234375 0.010153055191040039
670 1.5369720458984375 0.010770797729492188
680 1.715453863143921 0.012099027633666992
690 1.6032860279083252 0.012449026107788086
700 1.7100870609283447 0.011963129043579102
710 1.7915501594543457 0.012059926986694336
720 1.9451420307159424 0.013309955596923828
730 2.0078251361846924 0.014571905136108398
740 2.080920934677124 0.013704061508178711
750 1.9349298477172852 0.01412200927734375
760 2.1875998973846436 0.014348983764648438
770 2.289994955062866 0.014718055725097656
780 2.360369920730591 0.014362096786499023
790 2.4603168964385986 0.01456594467163086
800 2.579571008682251 0.01602482795715332
810 2.706166982650757 0.01716899871826172
820 2.758650064468384 0.01689004898071289
830 2.877835988998413 0.0169680118560791
840 3.1165690422058105 0.02391195297241211
850 3.295758008956909 0.01611804962158203
860 3.313563108444214 0.018043041229248047
870 3.556396007537842 0.019142866134643555
880 3.426362991333008 0.017839908599853516
890 3.7664570808410645 0.023746967315673828
900 4.008577108383179 0.027144908905029297
910 4.08939003944397 0.029358863830566406
920 4.300761938095093 0.026305198669433594
930 4.334735870361328 0.03940415382385254
940 4.5242509841918945 0.026732921600341797
950 4.660506963729858 0.02793407440185547
960 5.8363730907440186 0.045660972595214844
970 5.9983439445495605 0.028409957885742188
980 5.985897064208984 0.043823957443237305
990 6.276087045669556 0.03525495529174805
1000 6.486788034439087 0.03291893005371094

==> figures/benchmark_stim.dat <==
nq init_time sample_time
10 0.0001430511474609375 0.0005412101745605469
20 0.0003674030303955078 0.0005400180816650391
30 0.0004343986511230469 0.0005540847778320312
40 0.0006167888641357422 0.00103759765625
50 0.0007588863372802734 0.0009465217590332031
60 0.0009582042694091797 0.0011723041534423828
70 0.0011835098266601562 0.001203298568725586
80 0.0012750625610351562 0.0022580623626708984
90 0.0015053749084472656 0.0021576881408691406
100 0.0017704963684082031 0.002496004104614258
110 0.002065420150756836 0.0025212764739990234
120 0.0024116039276123047 0.004632234573364258
130 0.005207538604736328 0.00473785400390625
140 0.005938053131103516 0.005214214324951172
150 0.006528615951538086 0.005354642868041992
160 0.007170915603637695 0.0057413578033447266
170 0.007915258407592773 0.0058782100677490234
180 0.008849143981933594 0.01072072982788086
190 0.009500265121459961 0.010788679122924805
200 0.010375261306762695 0.010850191116333008
210 0.011375665664672852 0.011621475219726562
220 0.012334346771240234 0.011875391006469727
230 0.013298988342285156 0.012141227722167969
240 0.014716625213623047 0.012789726257324219
250 0.015574455261230469 0.013006448745727539
260 0.025486469268798828 0.014516115188598633
270 0.026915550231933594 0.02973651885986328
280 0.028376340866088867 0.022684335708618164
290 0.030417203903198242 0.024858474731445312
300 0.03272414207458496 0.024972200393676758
310 0.034276723861694336 0.02469778060913086
320 0.03585982322692871 0.02568840980529785
330 0.03758502006530762 0.02581644058227539
340 0.04006004333496094 0.026732444763183594
350 0.042562007904052734 0.0267336368560791
360 0.04485440254211426 0.02802562713623047
370 0.04691457748413086 0.027830839157104492
380 0.04997110366821289 0.030218124389648438
390 0.07248139381408691 0.06888937950134277
400 0.07584261894226074 0.04828691482543945
410 0.0780482292175293 0.051009416580200195
420 0.08327579498291016 0.0520327091217041
430 0.08747220039367676 0.0525507926940918
440 0.08891677856445312 0.05252885818481445
450 0.09443116188049316 0.05374479293823242
460 0.09754824638366699 0.053992509841918945
470 0.10129475593566895 0.05568814277648926
480 0.10718178749084473 0.05636000633239746
490 0.11100387573242188 0.05654287338256836
500 0.11471247673034668 0.05943775177001953
510 0.12077832221984863 0.05819106101989746
520 0.15802621841430664 0.05904889106750488
530 0.16198325157165527 0.06056809425354004
540 0.17147016525268555 0.06187796592712402
550 0.1717543601989746 0.06526350975036621
560 0.18082952499389648 0.1033022403717041
570 0.1866590976715088 0.11266255378723145
580 0.19434332847595215 0.10755228996276855
590 0.19711756706237793 0.10048174858093262
600 0.20585346221923828 0.10222339630126953
610 0.2124626636505127 0.10433697700500488
620 0.22007179260253906 0.09856820106506348
630 0.22702407836914062 0.10486555099487305
640 0.29476022720336914 0.10850715637207031
650 0.2965683937072754 0.10761141777038574
660 0.31287288665771484 0.11121988296508789
670 0.3202180862426758 0.11121654510498047
680 0.328876256942749 0.11331439018249512
690 0.3349471092224121 0.11398959159851074
700 0.3476521968841553 0.11640024185180664
710 0.3622322082519531 0.11618757247924805
720 0.36975550651550293 0.11947774887084961
730 0.37978196144104004 0.11891937255859375
740 0.3891172409057617 0.12254810333251953
750 0.39761781692504883 0.12309741973876953
760 0.4045863151550293 0.12434720993041992
770 0.4944329261779785 0.12527179718017578
780 0.5137507915496826 0.12681937217712402
790 0.51904296875 0.13548684120178223
800 0.5408544540405273 0.20425152778625488
810 0.5499053001403809 0.2133030891418457
820 0.5652296543121338 0.2157888412475586
830 0.5755343437194824 0.21810245513916016
840 0.5942058563232422 0.21882987022399902
850 0.6087203025817871 0.22260260581970215
860 0.6240677833557129 0.22346878051757812
870 0.6337087154388428 0.2248079776763916
880 0.6573781967163086 0.22701668739318848
890 0.6617977619171143 0.22801876068115234
900 0.8214774131774902 0.23303556442260742
910 0.8320491313934326 0.23492217063903809
920 0.8549480438232422 0.23775935173034668
930 0.8730840682983398 0.24175024032592773
940 0.9005007743835449 0.2431352138519287
950 0.9093015193939209 0.2446308135986328
960 0.936913251876831 0.2474207878112793
970 0.9710516929626465 0.24936914443969727
980 0.9827585220336914 0.2511558532714844
990 1.0002360343933105 0.2545919418334961
1000 1.028106689453125 0.25739336013793945

==> figures/comp_quantumse.dat <==
nq time
1 0.031700849533081055
2 0.0323481559753418
3 0.03386211395263672
4 0.03527998924255371
5 0.03570103645324707
6 0.03661704063415527
7 0.03792285919189453
8 0.037886857986450195
9 0.03926205635070801
10 0.03976702690124512
11 0.041448116302490234
12 0.041455984115600586
13 0.04388904571533203
14 0.04375481605529785
15 0.045488834381103516
16 0.0463719367980957
17 0.04612421989440918
18 0.04707908630371094
19 0.0477750301361084
20 0.04905390739440918

==> figures/comp_symqv.dat <==
nq time
1 0.0526728630065918
2 0.11952996253967285
3 0.23912286758422852
4 0.4207580089569092
5 0.7056539058685303
6 1.1018128395080566
7 1.6635489463806152
8 2.3676021099090576
9 3.2992467880249023
10 4.56233549118042
11 5.6970274448394775
12 7.397677659988403
13 9.196098804473877
14 11.434566736221313
15 13.92348027229309
16 16.688867568969727
17 19.715664386749268
18 23.29643726348877
19 27.472206592559814
20 31.597921133041382

==> figures/repetition_code.dat <==
nq      time
  50.0   0.125979
  100.0   0.240506
  150.0   0.522209
  200.0   2.3706
  250.0   1.94063
  300.0   3.75806
  350.0   3.17418
  400.0   4.6814
  450.0   9.2608
  500.0  12.7319
  550.0   7.74298
  600.0   5.48248
  650.0   7.00533
  700.0  26.7318
  750.0  15.3222
  800.0  15.2159
  850.0  22.8853
  900.0  23.2106
  950.0  19.0627
 1000.0  28.9851
 1050.0  27.8342
 1100.0  52.3323
 1150.0  24.8094
 1200.0  47.641
 1250.0  48.3341
 1300.0  37.0618
 1350.0  43.3579
 1400.0  44.6532

==> figures/tanner_code.dat <==
nq      time
  343.0    43.7313
  686.0   131.583
 1029.0  1067.39
 1372.0   618.528

==> figures/toric_code.dat <==
nq all init qse smt
32 0.2090141773223877 0.0010251998901367188 0.1763908863067627 0.03159809112548828
50 0.3566749095916748 0.0015380382537841797 0.22420382499694824 0.13093304634094238
72 0.49854207038879395 0.002376079559326172 0.29240989685058594 0.20375609397888184
98 1.4764790534973145 0.003587961196899414 0.3848230838775635 1.0880680084228516
128 8.046643018722534 0.004848957061767578 0.4740169048309326 7.567777156829834
162 9.658884048461914 0.006328105926513672 0.5682649612426758 9.084290981292725
200 3.3060829639434814 0.008207082748413086 0.6983418464660645 2.599534034729004
242 12.262298822402954 0.010794878005981445 0.8268821239471436 11.424621820449829
288 6.2624030113220215 0.023208141326904297 0.9681088924407959 5.271085977554321
338 211.45597887039185 0.016304969787597656 1.1259238719940186 210.31375002861023
392 15.080631017684937 0.03135490417480469 1.2964940071105957 13.752782106399536
450 29.122488975524902 0.036502838134765625 1.4808871746063232 27.605098962783813
512 38.44289994239807 0.03202080726623535 1.6884040832519531 36.72247505187988
578 50.73642897605896 0.037069082260131836 1.918091058731079 48.78126883506775
648 55.05628705024719 0.0420680046081543 2.1340081691741943 52.880210876464844
722 106.70193409919739 0.061830997467041016 2.3775179386138916 104.26258516311646
800 169.81498789787292 0.0768427848815918 2.6419551372528076 167.09618997573853
882 117.53417301177979 0.07865309715270996 2.905242919921875 114.5502769947052
968 134.09522080421448 0.08327984809875488 3.2072551250457764 130.80468583106995
1058 183.6503300666809 0.13682818412780762 3.5051329135894775 180.00836896896362
1152 439.60382890701294 0.13267183303833008 3.8305180072784424 435.64063906669617
1250 530.8090219497681 0.12608695030212402 4.176435947418213 526.5064990520477
1352 280.89697909355164 0.1658029556274414 4.534527063369751 276.19664907455444
1458 259.0224018096924 0.18874883651733398 4.923396110534668 253.91025686264038

